Formal Explanations for Neuro-Symbolic AI

Despite the practical success of Artificial Intelligence (AI), current neural AI algorithms face two significant issues. First, the decisions made by neural architectures are often prone to bias and brittleness. Second, when a chain of reasoning is required, neural systems often perform poorly. Neuro-symbolic artificial intelligence is a promising approach that tackles these (and other) weaknesses by combining the power of neural perception and symbolic reasoning. Meanwhile, the success of AI has made it critical to understand its behaviour, leading to the development of explainable artificial intelligence (XAI). While neuro-symbolic AI systems have important advantages over purely neural AI, we still need to explain their actions, which are obscured by the interactions of the neural and symbolic components. To address the issue, this paper proposes a formal approach to explaining the decisions of neuro-symbolic systems. The approach hinges on the use of formal abductive explanations and on solving the neuro-symbolic explainability problem hierarchically. Namely, it first computes a formal explanation for the symbolic component of the system, which serves to identify a subset of the individual parts of neural information that needs to be explained. This is followed by explaining only those individual neural inputs, independently of each other, which facilitates succinctness of hierarchical formal explanations and helps to increase the overall performance of the approach. Experimental results for a few complex reasoning tasks demonstrate practical efficiency of the proposed approach, in comparison to purely neural systems, from the perspective of explanation size, explanation time, training time, model sizes, and the quality of explanations reported.

==> reviews/review-45mW.txt <==
Official Review of Submission15384 by Reviewer 45mW

Official ReviewReviewer 45mW20 Jun 2024 at 23:45 (modified: 31 Jul
2024 at 07:06)Program Chairs, Senior Area Chairs, Area Chairs,
Reviewers Submitted, Authors, Reviewer 45mWRevisions

Summary:

The paper proposes explaining neuro-symbolic systems, where the output
of the neural system is input to the symbolic system, by combining
explanations for the neural system with explanations for the symbolic
system. In the experiments, the neuro-symbolic system Scallop is
combined with different explanation methods from the literature and
performance results are presented.

Soundness: 2: fair
Presentation: 3: good
Contribution: 1: poor

Strengths:

Both neuro-symbolic approaches and explanations are important topics.

Weaknesses:

This is a well written paper and the software should be interesting
for people using Scallop, but the contribution is very limited and the
paper seems unaware of the existence of literature on neuro-symbolic
AI that goes back more than a few years.

Contribution: the idea is natural and interesting to explore, but I do
not think that this is material for a top conference. When the
neuro-symbolic architecture is designed such that the output of the
neural system is input to the symbolic system, is it surprising that
we can combine explanations for the two components independently? This
seems to be the most natural idea. It is certainly useful to implement
this for systems like Scallop and to look at the performance of
different explanation methods, but I do not think that there are any
major novel insights in this paper.

Related work: line 99 states that "Neuro-symbolic AI is a promising
new paradigm". While I also think that it is an interesting direction,
it certainly is not a new paradigm. Even the neuro-symbolic workshop
series goes back almost 20 years
https://people.cs.ksu.edu/~hitzler/nesy/ This should be accurately
presented and I would recommend to look into some older references
like [1] to learn more about what has been done in the past. In line
299 the paper also states that it is unaware of certain explanation
approaches for neuro-symbolic AI, but this is partially because the
paper is unaware of a huge amount of literature on the topic. Given
that the neural and symbolic components in the setting investigated
here can be explained independently, there is a huge literature on
explaining the individual components anyway and this is indeed what
the paper builds up on in the experiments. Explanations have also been
discussed in the context of neuro-symbolic systems, for example, 20
years ago in [2].

[1] Artur S. d'Avila Garcez, Krysia Broda, Dov M. Gabbay:
Neural-symbolic learning systems - foundations and applications.
Perspectives in neural computing, Springer 2002, ISBN
978-1-85233-512-0, pp. I-XIII, 1-271.

[2] Ioannis Hatzilygeroudis, Jim Prentzas: Neuro-Symbolic Approaches
for Knowledge Representation in Expert Systems. Int. J. Hybrid Intell.
Syst. 1(3-4): 111-126 (2004)

Questions:

I do not have any specific questions, but please do correct errors in
my review.

Limitations:

Yes.

Flag For Ethics Review: No ethics review needed.

Rating: 3: Reject: For instance, a paper with technical flaws, weak
evaluation, inadequate reproducibility and/or incompletely addressed
ethical considerations.

Confidence: 4: You are confident in your assessment, but not
absolutely certain. It is unlikely, but not impossible, that you did
not understand some parts of the submission or that you are unfamiliar
with some pieces of related work.

Code Of Conduct: Yes


==> reviews/review-CG4V.txt <==
Official Review of Submission15384 by Reviewer CG4V

Official ReviewReviewer CG4V13 Jun 2024 at 17:38 (modified: 31 Jul
2024 at 07:06)Program Chairs, Senior Area Chairs, Area Chairs,
Reviewers Submitted, Authors, Reviewer CG4VRevisions

Summary:

This paper unifies definitions from two different sub-areas of
interest - neural symbolic AI and formal explainable AI. They define a
hierarchical abductive explanation as the concatenation of an AXP for
each independent neural component and the symbolic component. They
provide experiments using both neuro-symbolic AI tools and neural
network verification tools to obtain such explanations and provide
visual results of explanations. They compare the results to instances
where the neural component explanation is computed with SHAP and
measure metrics such as computation time and explanation size.

Soundness: 3: good
Presentation: 2: fair
Contribution: 2: fair

Strengths:

To the best of my knowledge, the idea of connecting neural symbolic AI
and formal XAI is new, and I believe is a generally interesting
direction since these are somewhat related fields.

The paper presents some nice visual results.

The paper makes a notable effort to provide experiments using
neuro-symbolic and neural network verification tools.

Weaknesses:

Although I believe the idea of connecting the two relevant fields is
novel, at its core - I don’t see a significant novelty in the paper
with respect to XAI or FXAI. The main idea of the hierarchical
explanation can be seen as a specific instance of a more general idea
that one can “merge” AXPs that are obtained for a few different
sub-decisions (rather than explaining one single decision). See for
instance the following papers that deal with similar issues (not
neuro-symbolic but do deal with AXPs for multiple sub-decisions):

A. Formal Explanations of Neural Network Policies for Planning (Selvey
et. al., IJCAI’23)

B. Formally Explaining Neural Networks within Reactive Systems (Bassan
et. al., FMCAD’23)

Why is there a particular reason to provide formal explanations for
the neuro-symbolic setting? It seems there are quite a lot of works
that connect neuro-symbolic AI to (non-formal) XAI. The general
intuition for FXAI is clear (relevant for safety-critical systems, and
provides mathematical guarantees) - but why is the connection to
neuro-symbolic AI special? Isn’t this just some implementation of
FXAI?

I think that a theoretical analysis can be helpful: how does the
hierarchical explanation approach affect the computational complexity
of the problem? How does this complexity differ from formally
explaining one decision? I would be hopeful that, at least in some
instances, the more self-interpretable nature of neuro-symbolic AI
systems will provide an option for an improved complexity which will
give a much better intuition for the motivation of connecting these
two fields.

I think that the paper could be better adjusted for the ML community -
the background is mainly focused on formal XAI techniques and does not
correlate the work enough to general XAI techniques.

The paper defines Maxsat - and then does not refer to it in the text.
The preliminaries can be better adjusted to the ML community and some
concepts can be better explained - e.g., how MUSes are connected to
AXPs.

Questions:

1. See questions raised in the Weakness section

2. How does the “hierarchical-explanation” approach differ in
computational complexity from finding one explanation in formal XAI?

3. The work is concerned with subset minimal explanations - how would
the computation of cardinally minimal explanations differ?

4. The paper assumes feature independence. If we don’t have this
assumption - can a formal explanation still be computed with
adjustments to the algorithm? Are the current explanations that are
obtained still sound if we don’t assume feature independence?

5. The paper divides the explanation search into two separate
processes - finding an explanation for the symbolic component, and
then for each neural component. Does this separation affect the
soundness or minimality of the general explanation? In case the
symbolic encoding can be encoded with piece-wise linear constraints -
can’t this be encoded together with the neural components? Would this
affect the result?

Limitations:

The authors mainly addressed the feature independence limitation.

Flag For Ethics Review: No ethics review needed.

Rating: 4: Borderline reject: Technically solid paper where reasons to
reject, e.g., limited evaluation, outweigh reasons to accept, e.g.,
good evaluation. Please use sparingly.

Confidence: 4: You are confident in your assessment, but not
absolutely certain. It is unlikely, but not impossible, that you did
not understand some parts of the submission or that you are unfamiliar
with some pieces of related work.

Code Of Conduct: Yes


==> reviews/review-NpAL.txt <==
Official Review of Submission15384 by Reviewer NpAL

Official ReviewReviewer NpAL10 Jul 2024 at 17:54 (modified: 31 Jul
2024 at 07:06)Program Chairs, Senior Area Chairs, Area Chairs,
Reviewers Submitted, Authors, Reviewer NpALRevisions

Summary:

This paper proposes a formal approach to explaining neuro-symbolic
system decisions. The method involves using formal abductive
explanations and solving the neuro-symbolic explainability problem
hierarchically. It begins by computing a formal explanation for the
system's symbolic component, which helps identify a subset of neural
information parts that need explanation. Next, it explains these
individual neural inputs independently, enhancing the succinctness of
hierarchical formal explanations and improving the approach's overall
performance. Experimental results on several complex reasoning tasks
demonstrate the practical efficiency of the proposed approach compared
to purely neural systems, highlighting improvements in training time,
model size, and the quality of the explanations provided.

Soundness: 2: fair
Presentation: 3: good
Contribution: 1: poor

Strengths:

The article is written fluently with coherent semantics and detailed
definitions and is easy to understand.

Weaknesses:

The motivations of the paper are limited. The authors claimed that the
complexity of the interaction between the neural and symbolic parts
exacerbates the flaws of existing neuro-symbolic systems in
explanations. However, the authors did not show where the “complexity”
manifests. The example used in this paper, such as comparing the sizes
of numbers, shows that the interaction is just passing the neural
network's output to the symbolic method, like Ref. [1]. If the
interaction between the two systems is simple, then explaining the
neuro-symbolic system within the existing framework would be
relatively easy. It is recommended that the authors clearly explain
the “complexity” to demonstrate the significance of the study in this
paper.

The contributions of the paper are limited. To solve the proposed
problem, the authors designed a hierarchical explanation method. This
method first interprets the results of the symbolic part to understand
which components contributed to the final outcome, and then interprets
these components' neural parts to understand which pixels (in the case
of image tasks) led to the neural part's recognition result. However,
the authors did not claim the technical difficulty of this
hierarchical explanation method, which is simple intuitively—just a
sequential interpretation process. The author did not innovate in the
two explanatory sections, but merely used existing work, so the amount
of work is insufficient.

The experiments of the paper are not sufficient. It did not
demonstrate that the proposed method solves the flaw of the complex
interaction between the neural and symbolic parts in existing
neuro-symbolic methods. Besides, the significance of the experimental
results in Table 1 is unclear. The authors compared the effectiveness
and time consumption of Scallop and CNN in Table 1. Both Scallop and
CNN are existing methods, and the results confirm that neuro-symbolic
methods are superior to pure neural networks in some problems in terms
of effectiveness and time. This conclusion is already known in Ref
[2].

In summary, the authors did not clearly explain where the complexity
of the interaction lies, the purpose of explaining the neuro-symbolic
system is also unclear, and the methods used are simple. The
contribution of the paper needs further elaboration to provide a more
comprehensive understanding of its significance.

References:

[1] Yi K, Wu J, Gan C, et al. Neural-symbolic vqa: Disentangling
reasoning from vision and language understanding[J]. Advances in
neural information processing systems, 2018, 31.

[2] Li, Ziyang, Jiani Huang, and Mayur Naik. "Scallop: A language for
neurosymbolic programming." Proceedings of the ACM on Programming
Languages 7.PLDI (2023): 1463-1487.

Questions:

1. Where does the complexity of interaction in neuro-symbolic systems
manifest? Could you provide a specific example? If possible, could you
use an experiment already in the article to illustrate the interaction
complexity?

2. How does the article address this problem through hierarchical
structures?

3. Could you please emphasize the technical innovations of this paper?

Limitations:

The author has reasonably explained the limitations of this paper.

Flag For Ethics Review: No ethics review needed.

Rating: 4: Borderline reject: Technically solid paper where reasons to
reject, e.g., limited evaluation, outweigh reasons to accept, e.g.,
good evaluation. Please use sparingly.

Confidence: 3: You are fairly confident in your assessment. It is
possible that you did not understand some parts of the submission or
that you are unfamiliar with some pieces of related work. Math/other
details were not carefully checked.

Code Of Conduct: Yes


==> reviews/review-rHjB.txt <==
Official Review of Submission15384 by Reviewer rHjB

Official ReviewReviewer rHjB11 Jul 2024 at 22:33 (modified: 31 Jul
2024 at 07:06)Program Chairs, Senior Area Chairs, Area Chairs,
Reviewers Submitted, Authors, Reviewer rHjBRevisions

Summary:

The paper proposes a framework to produce formal explanations of
neuro-symbolic systems. It combines abductive explanations of symbolic
and neural components to produce high-quality explanations. In
experiments, the advantage over purely neural explanations is shown on
simple visual inputs of MNIST and an Atari game (Pacman).

Soundness: 2: fair
Presentation: 3: good
Contribution: 2: fair

Strengths:

The paper addresses an important topic of explainability. The idea of
combining explanations of symbolic and neural components is promising.
The paper is very well-written, supplemented with consistent examples,
and easy to follow. I appreciate the direction to pursue better
explanations of neuro-symbolic approaches, which would be beneficial
to the machine-learning community.

Weaknesses:

Although the paper addresses an important topic and is very
well-written, I have some concerns.

Assumptions could be clarified more. The proposed approach seems to
rely on the purely discrete (symbolic) method to compute explanations,
even though neuro-symbolic systems are motivated to build
differentiable reasoning pipelines to be integrated with neural
networks via gradients. Does the proposed approach eliminate the
uncertainties of the neuro-symbolic systems when the explanation is
extracted?

Does the proposed approach assume only well-trained models that
achieve fairly high accuracies to be discretized and processed with
symbolic methods? If so, one could devise a naive algorithm that
backtraces the output of symbolic components and performs the neural
explanation method to compose a final explanation. For example, with
DeepProbLog or Scallop, by backtracking the steps of backward
reasoning, one can collect atoms and corresponding visual input
contributing to the reasoning result and perform the neural
explanation method on the extracted visual input. What would be the
benefit of the proposed approach compared to such naive approaches?

Related to this, neuro-symbolic AI is quite a broad term, and I'm not
sure that the proposed approach would cover all of them. If the paper
assumes systems that perform parameter learning given logic programs
(such as Scallop and DeepProbLog), it should be clarified somewhere in
the paper.

Most importantly, it is unclear whether the experiments successfully
support the claims made in the introduction or demonstrate how the
proposed approach overcomes/improves other relevant methods. Table 2
compares the sizes of explanations and running time against the naive
CNN baseline, showing that the proposed approach produced more compact
explanations than CNNs. However, it would be much more convincing if
there were any insights into how the improved explanations can
contribute to reasoning and learning in the neuro-symbolic systems.
For example, on line 43:

> ..., they inherit some potential failures, decision bias, and
> brittleness intrinsic to neural AI.

Would it be possible to demonstrate how the proposed approach can
overcome these limitations compared to existing relevant methods?
Empirical results regarding this would strengthen the paper and would
contribute to arguing that the introduced formal explanation is
useful.

Questions:

Q1: Does the proposed algorithm discretize everything to perform
explanation extraction? Would it work with incomplete neuro-symbolic
models that can produce inconsistent output?

Q2: What would be the benefit of the explanation produced by the
proposed approach? Can they help agents learn efficiently or from less
data?

Limitations:

Some limitations seem to be discussed in the paper but not in a
dedicated section or paragraph.

Flag For Ethics Review: No ethics review needed.

Rating: 4: Borderline reject: Technically solid paper where reasons to
reject, e.g., limited evaluation, outweigh reasons to accept, e.g.,
good evaluation. Please use sparingly.

Confidence: 3: You are fairly confident in your assessment. It is
possible that you did not understand some parts of the submission or
that you are unfamiliar with some pieces of related work. Math/other
details were not carefully checked.

Code Of Conduct: Yes

